Learning Stable and Passive Neural Differential Equations

In this paper, we introduce a novel class of neural differential equation, which are intrinsically Lyapunov stable, exponentially stable or passive. We take a recently proposed Polyak Lojasiewicz network (PLNet) as an Lyapunov function and then parameterize the vector field as the descent directions of the Lyapunov function. The resulting models have a same structure as the general Hamiltonian dynamics, where the Hamiltonian is lower- and upper-bounded by quadratic functions. Moreover, it is also positive definite w.r.t. either a known or learnable equilibrium. We illustrate the effectiveness of the proposed model on a damped double pendulum system.

==> Feedback/Review23459.txt <==
Reviewer 1 of CDC 2024 submission 869

Comments to the author
======================

The paper develops a class of neural ODEs that are
port-Hamiltonian by design. The new insight is that the
Hamiltonian function can be chosen as a PLNet, a model
recently proposed by the authors, guaranteeing that the ODE
will converge to a specified equilibrium point without
enforcing convexity of H.

The paper is generally well-written, and I find the idea of
using a parametrized PL function interesting. The main
theoretical contribution of this paper is somewhat limited,
however, as it is based on well-known port-Hamiltonian
dynamics, and the main tool of PLNet feels a bit
"plugged-in". The novelty of using port-Hamiltonian
neuralODEs is also limited, as there exist several works
connecting properties of port-Hamiltonian systems with
neural ODEs:
- "Stable architectures for deep neural networks", Haber
and Ruthotto
- "Robust Classification Using Contractive Hamiltonian
Neural ODEs", Zakwan, Xu, Ferrari Trecate
- "Hamiltonian Deep Neural Networks Guaranteeing
Non-vanishing Gradients by Design", Galimberti, Furieri,
Xu, Ferrari Trecate

Overall, I find the paper acceptable for CDC.


-----------------------------------------------------------

==> Feedback/Review41277.txt <==
Reviewer 19 of CDC 2024 submission 869

Comments to the author
======================

Briefly, the contribution of the paper appears to be the
following: The paper mainly proposes a novel neural
differential equation SHND and selects the PLNet as
Lyapunov function. Its Lyapunov stability, exponential
stability and passive are demonstrated. The article has a
good organizational structure and coherent logic.
There are some questions need to be addressed:
1)The Lyapunov function in the introduction is represented
using both V(x) and H(x) symbols, can conformity be
unified?
-----------------------------------------------------------
We were using H for Hamiltonian form (page 1 bottom right paragraph). 
NOT modified, maybe we should have something like V(x) = H(x)?


2)In equation (19), |D| denotes the number of elements in D
and |*| denotes the Euclidean norm throughout the text,
with conflicting notation definitions, so it is recommended
that another symbol be used.
-----------------------------------------------------------
NOT modified: 
Maybe n_D or #D?


3)How is y=h(x) defined in Equation (4), where it appears
for the first time without an explanation of what it
represents?
-----------------------------------------------------------
NOT modified: 
output??


4)The last paragraph on the left of the fourth page of the
text is not indented and the formatting should be
consistent with the full text.
-----------------------------------------------------------
NOT modified:
Done.

5)Why was the multi-layer perception (MLP) chosen as the
model network structure in the paper and what are its
advantages? Can other neural networks be used to represent
it?
-----------------------------------------------------------


==> Feedback/Review45283.txt <==
Reviewer 25 of CDC 2024 submission 869

Comments to the author
======================

This paper outlines and implements a method for NN learning
of a stable (or globally asymptotically stable) vector
field. The method is notable because the NN architecture
produces a vector field with is stable (or  globally
asymptotically stable) by construction. 

I have no real complaints about this paper. I found it easy
to read and its results/ideas non-trivial. 
	
In the attached, I give some minor concerns, comments or
suggestions to be addressed at the authors discretion.

-----------------------------------------------------------
1. Added in Notation
2. We mentioned $J(x)=-J^\top(x)$ below equation (11)
3. The reviewer is right, our typo
4. 
5. Modified. 
6. Umm? 
7. NOT Modified: 
My answer: No, but the dynamics should be Lyapunov stable around an equlibrium (asymptotically stable). 
8. Modified
9. NOT Modified: 
My answer: It can be used for observer or controller design but can also for fitting vector fields. 
10. NOT Modified: 
We mentioned in remark 1 under equation (14), where we have $\lambda=\epsilon \mu^2$ providing quite wide range on the convergence rate of the model around the equlibrum


==> Feedback/Review45287.txt <==
Reviewer 27 of CDC 2024 submission 869

Comments to the author
======================

The paper introduces an approach to train Neural Networks
that mimic a dynamical system, such that the trained NNs
preserve stability and passivity properties. This is done
by constructing the trained model composed of three trained
components - two NNs for the matrix operators and one for
the bi-Lipshitz function, that is then turned into a
Hamiltonian using Polyak-Lojasiewicz condition (PLNet). The
authors outline the conditions for the trained components
that guarantee either Lyapunov stability or exponential
stability depending on the properties of one of the matrix
operators, and then extend the theory to port-Hamiltonian
systems with yet another trained component.

While the general theory behind the proposed method is
understandable, it is not clear to this reviewer how the
training data of the form {(x,u,x',y)} is used to train the
matrix functions S(x) and L(x) for (16), as well as the
underlying bi-Lipshitz g for the Hamiltonian H and the
input matrix B(x) in (17). Are they all trained as one
network with the complex structure (11), or is the data
somehow processed to train each component separately?
Besides, it would probably be interesting to provide the
"baseline" approach of a simple MLP that attempts to learn
either the right-hand side or x(t+0.01s) from (x(t),u(t))
without any stability requirements.

The results shown in Fig. 5 also look underwhelming, as
both initial conditions are so close to 0 - it would have
been much more convincing to see trajectories with high
initial angles (close to +/-pi).
-----------------------------------------------------------
1. "Are they all trained as one network with the complex structure (11), or is the data
somehow processed to train each component separately?"
Trained together

2. "Besides, it would probably be interesting to provide the
"baseline" approach of a simple MLP that attempts to learn
either the right-hand side or x(t+0.01s) from (x(t),u(t))
without any stability requirements."
?? did not get this. We have SD-MLP in Fig. 5 which learns the vector field. 


3. Fig. 5 "with high initial angles (close to +/-pi)"
- SD-ICNN still converges to some wrong point when we have large initial conditions. 
- The simulator equation we used (which we took from Zico's paper) might not be accurate in these cases
